A high-order, fully well-balanced, unconditionally positivity-preserving finite volume framework for flood simulations

In this work, we present a high-order finite volume framework for the numerical simulation of shallow water flows. The method is designed to accurately capture complex dynamics inherent in shallow water systems, particularly suited for applications such as tsunami simulations. The arbitrarily high-order framework ensures precise representation of flow behaviors, crucial for simulating phenomena characterized by rapid changes and fine-scale features. Thanks to an {\it ad-hoc} reformulation in terms of production-destruction terms, the time integration ensures positivity preservation without any time-step restrictions, a vital attribute for physical consistency, especially in scenarios where negative water depth reconstructions could lead to unrealistic results. In order to introduce the preservation of general steady equilibria dictated by the underlying balance law, the high-order reconstruction and numerical flux are blended in a convex fashion with a well-balanced approximation, which is able to provide exact preservation of both static and moving equilibria. Through numerical experiments, we demonstrate the effectiveness and robustness of the proposed approach in capturing the intricate dynamics of shallow water flows, while preserving key physical properties essential for flood simulations.

==> LarWetDry_mPDec5.dat <==
	size                 			h_WB			   hu_WB			hv_WB			h_NWB                       hu_NWB                        hv_NWB
   	0.04 				1.2274625760255732E-013   1.4800198436911554E-013   1.4850344973938158E-013          0.27321109997556620       0.56086712215865142       0.58082946772615995
   	0.02 			        5.6234218670514486E-014   3.4399730294052536E-014   3.3523872285433386E-014	     0.12697256665782658       0.44742023153232041       0.45090023732939921
   	0.01				1.1476095247708875E-013   6.5781260434718688E-014   6.6759911895903039E-014          3.8067571098549483E-002  0.19679595019728524       0.19720392894135924
   	0.005                		1.7025729784347911E-013   1.1425749482236346E-013   1.1670062718824033E-013          1.0889077677313107E-002   4.5942069255791994E-002   4.6008072831660952E-002


==> LarWet_mPDec5.dat <==
	size                 			h_WB			   hu_WB			hv_WB			h_NWB                       hu_NWB                        hv_NWB
   	0.04 				1.1485923323562019E-015   2.5404286430686673E-016   2.6280407158334482E-016     1.2497108006769507E-006   2.4635377799540567E-005   2.4375380557908407E-005    		
   	0.02 				2.8340885194211301E-015   3.7919909667166148E-016   4.0236308148224127E-016     5.8883204225779197E-008   8.4052083446543160E-007   8.4295452640333901E-007      		
   	0.01				5.9663829432565764E-015   1.0569854095031536E-015   1.0164759810692361E-015     2.0117877316927492E-009   2.5935589553108828E-008   2.5975432014106935E-008       		
   	0.005                		1.0703102293341259E-014   2.7189919963650939E-015   2.5788237236747047E-015     6.5062495183121352E-011   7.2137078006155384E-010   7.2274304182829583E-010


==> Subcrit_mPDec5.dat <==
size    h_discreteWB      h_WB             hu_WB          E_WB        h_NWB           hu_NWB        E_NWB
1.0     1.77332e-11     2.62672e-05     6.70750e-11    2.03916e-10  3.83190e-03    1.38502e-02    2.34993e-02
0.5     1.37688e-11     5.72296e-06     1.53061e-10    9.80499e-11  1.91631e-03    6.59594e-03    1.34441e-02
0.25    4.19431e-11     1.48213e-06     1.58058e-10    1.79335e-10  2.41844e-04    8.47640e-04    1.94467e-03
0.125   5.41164e-11     3.73996e-07     2.11047e-10    2.53848e-10  5.39716e-06    1.14120e-05    2.65615e-05


==> Subcrit_mPDec5_solution.dat <==
size 					h_WB				hu_WB 				bath
+6.25000000000000E-02		+1.99999999998027E+00            +4.41999999999122E+00           +2.03009903961200E-69 
+1.87500000000000E-01 	        +1.99999999997822E+00            +4.41999999999804E+00           +7.90914419054702E-68
+3.12500000000000E-01           +1.99999999997615E+00            +4.42000000000489E+00           +2.38830727463125E-66
+4.37500000000000E-01           +1.99999999997406E+00            +4.42000000001178E+00           +6.29795492226022E-65
+5.62500000000000E-01           +1.99999999997195E+00            +4.42000000001870E+00           +1.51263127124942E-63
+6.87500000000000E-01           +1.99999999996982E+00            +4.42000000002566E+00           +3.37485633630161E-62
+8.12500000000000E-01           +1.99999999996768E+00            +4.42000000003264E+00           +7.07028018881460E-61
+9.37500000000000E-01           +1.99999999996553E+00            +4.42000000003964E+00           +1.39980280975354E-59
+1.06250000000000E+00           +1.99999999996336E+00            +4.42000000004665E+00           +2.62968931780561E-58
+1.18750000000000E+00           +1.99999999996118E+00            +4.42000000005368E+00           +4.69984144199962E-57
+1.31250000000000E+00           +1.99999999995900E+00            +4.42000000006072E+00           +8.00430466463262E-56
+1.43750000000000E+00           +1.99999999995681E+00            +4.42000000006775E+00           +1.30030902010749E-54
+1.56250000000000E+00           +1.99999999995462E+00            +4.42000000007479E+00           +2.01573184452953E-53
+1.68750000000000E+00           +1.99999999995243E+00            +4.42000000008181E+00           +2.98157919953435E-52
+1.81250000000000E+00           +1.99999999995024E+00            +4.42000000008882E+00           +4.20562370552172E-51
+1.93750000000000E+00           +1.99999999994805E+00            +4.42000000009582E+00           +5.65031122768459E-50
+2.06250000000000E+00           +1.99999999994587E+00            +4.42000000010280E+00           +7.21654509667182E-49
+2.18750000000000E+00           +1.99999999994369E+00            +4.42000000010975E+00           +8.73550467572186E-48
+2.31250000000000E+00           +1.99999999994153E+00            +4.42000000011666E+00           +9.97477307054964E-47
+2.43750000000000E+00           +1.99999999993938E+00            +4.42000000012354E+00           +1.06630521306829E-45
+2.56250000000000E+00           +1.99999999993724E+00            +4.42000000013037E+00           +1.05333454980292E-44
+2.68750000000000E+00           +1.99999999993512E+00            +4.42000000013716E+00           +9.37852172985925E-44
+2.81250000000000E+00           +1.99999999993301E+00            +4.42000000014392E+00           +7.10743521263227E-43
+2.93750000000000E+00           +1.99999999993093E+00            +4.42000000015059E+00           +3.78655867285109E-42
+3.06250000000000E+00           +1.99999999992887E+00            +4.42000000015721E+00           -3.46780228817462E-42
+3.18750000000000E+00           +1.99999999992683E+00            +4.42000000016375E+00           -4.90746519691877E-40
+3.31250000000000E+00           +1.99999999992482E+00            +4.42000000017023E+00           -9.42035778781397E-39
+3.43750000000000E+00           +1.99999999992285E+00            +4.42000000017662E+00           -1.34010781311193E-37
+3.56250000000000E+00           +1.99999999992090E+00            +4.42000000018294E+00           -1.64409435162681E-36
+3.68750000000000E+00           +1.99999999991899E+00            +4.42000000018917E+00           -1.82755948460130E-35
+3.81250000000000E+00           +1.99999999991711E+00            +4.42000000019531E+00           -1.88214609217200E-34
+3.93750000000000E+00           +1.99999999991527E+00            +4.42000000020135E+00           -1.81734585659401E-33
+4.06250000000000E+00           +1.99999999991347E+00            +4.42000000020730E+00           -1.65679719360840E-32
+4.18750000000000E+00           +1.99999999991171E+00            +4.42000000021313E+00           -1.43236622063684E-31
+4.31250000000000E+00           +1.99999999991000E+00            +4.42000000021886E+00           -1.17765589644281E-30
+4.43750000000000E+00           +1.99999999990833E+00            +4.42000000022448E+00           -9.22458536400664E-30
+4.56250000000000E+00           +1.99999999990670E+00            +4.42000000022998E+00           -6.89142259256228E-29
+4.68750000000000E+00           +1.99999999990513E+00            +4.42000000023536E+00           -4.91276743562117E-28
+4.81250000000000E+00           +1.99999999990360E+00            +4.42000000024062E+00           -3.34196738593051E-27
+4.93750000000000E+00           +1.99999999990213E+00            +4.42000000024575E+00           -2.16831490640249E-26
+5.06250000000000E+00           +1.99999999990071E+00            +4.42000000025075E+00           -1.34037309013188E-25
+5.18750000000000E+00           +1.99999999989934E+00            +4.42000000025561E+00           -7.88023197292834E-25
+5.31250000000000E+00           +1.99999999989803E+00            +4.42000000026034E+00           -4.39391709280076E-24
+5.43750000000000E+00           +1.99999999989678E+00            +4.42000000026493E+00           -2.31358007240544E-23
+5.56250000000000E+00           +1.99999999989559E+00            +4.42000000026937E+00           -1.14244859243835E-22
+5.68750000000000E+00           +1.99999999989445E+00            +4.42000000027366E+00           -5.22913598639395E-22
+5.81250000000000E+00           +1.99999999989338E+00            +4.42000000027781E+00           -2.17061779938348E-21
+5.93750000000000E+00           +1.99999999989236E+00            +4.42000000028181E+00           -7.78805305904270E-21
+6.06250000000000E+00           +1.99999999989142E+00            +4.42000000028565E+00           -2.08828332533705E-20
+6.18750000000000E+00           +1.99999999989053E+00            +4.42000000028934E+00           -1.00530781548778E-20
+6.31250000000000E+00           +1.99999999988971E+00            +4.42000000029287E+00           +3.91713004721446E-19
+6.43750000000000E+00           +1.99999999988895E+00            +4.42000000029624E+00           +3.80065409724018E-18
+6.56250000000000E+00           +1.99999999988826E+00            +4.42000000029946E+00           +2.56189661347672E-17
+6.68750000000000E+00           +1.99999999988763E+00            +4.42000000030251E+00           +1.46584911869532E-16
+6.81250000000000E+00           +1.99999999988707E+00            +4.42000000030540E+00           +7.55171169524644E-16
+6.93750000000000E+00           +1.99999999988657E+00            +4.42000000030813E+00           +3.59326982672513E-15
+7.06250000000000E+00           +1.99999999988613E+00            +4.42000000031070E+00           +1.60022183794125E-14
+7.18750000000000E+00           +1.99999999988570E+00            +4.42000000031310E+00           +6.72140070466971E-14
+7.31250000000000E+00           +1.99999999988515E+00            +4.42000000031534E+00           +2.67548560253106E-13
+7.43750000000000E+00           +1.99999999988393E+00            +4.42000000031742E+00           +1.01237176654628E-12
+7.56250000000000E+00           +1.99999999988026E+00            +4.42000000031933E+00           +3.64861009486387E-12
+7.68750000000000E+00           +1.99999999986833E+00            +4.42000000032108E+00           +1.25397009170667E-11
+7.81250000000000E+00           +1.99999999983025E+00            +4.42000000032267E+00           +4.11229756375924E-11
+7.93750000000000E+00           +1.99999999971370E+00            +4.42000000032410E+00           +1.28695549721393E-10
+8.06250000000000E+00           +1.99999999937365E+00            +4.42000000032537E+00           +3.84195735357761E-10
+8.18750000000000E+00           +1.99999999843008E+00            +4.42000000032648E+00           +1.09305419913079E-09
+8.31250000000000E+00           +1.99999999594626E+00            +4.42000000032743E+00           +2.95886666657763E-09
+8.43750000000000E+00           +1.99999998976576E+00            +4.42000000032822E+00           +7.60136291909509E-09
+8.56250000000000E+00           +1.99999997531035E+00            +4.42000000032886E+00           +1.84593206977544E-08
+8.68750000000000E+00           +1.99999994382570E+00            +4.42000000032935E+00           +4.21082643013235E-08
+8.81250000000000E+00           +1.99999988101451E+00            +4.42000000032968E+00           +8.92871111356630E-08
+8.93750000000000E+00           +1.99999977003075E+00            +4.42000000032987E+00           +1.72649192924661E-07
+9.06250000000000E+00           +1.99999961066724E+00            +4.42000000032991E+00           +2.92350104233172E-07
+9.18750000000000E+00           +1.99999948428436E+00            +4.42000000032981E+00           +3.87278779622309E-07
+9.31250000000000E+00           +1.99999972957488E+00            +4.42000000032956E+00           +2.03037724547865E-07
+9.43750000000000E+00           +2.00000135805373E+00            +4.42000000032918E+00           -1.02013850888505E-06
+9.56250000000000E+00           +2.00000693964993E+00            +4.42000000032866E+00           -5.21257263554284E-06
+9.68750000000000E+00           +2.00002232795458E+00            +4.42000000032801E+00           -1.67710575758877E-05
+9.81250000000000E+00           +2.00005974699877E+00            +4.42000000032724E+00           -4.48776721888886E-05
+9.93750000000000E+00           +2.00014285781727E+00            +4.42000000032633E+00           -1.07306678189795E-04
+1.00625000000000E+01           +2.00031433304150E+00            +4.42000000032531E+00           -2.36119088879359E-04
+1.01875000000000E+01           +2.00064600270845E+00            +4.42000000032416E+00           -4.85300900281626E-04
+1.03125000000000E+01           +2.00125059441681E+00            +4.42000000032290E+00           -9.39633223834772E-04
+1.04375000000000E+01           +2.00229237604263E+00            +4.42000000032153E+00           -1.72281976994352E-03
+1.05625000000000E+01           +2.00399179395472E+00            +4.42000000032006E+00           -3.00126677624129E-03
+1.06875000000000E+01           +2.00661711999470E+00            +4.42000000031848E+00           -4.97836201796257E-03
+1.08125000000000E+01           +2.01045535345555E+00            +4.42000000031681E+00           -7.87344678931551E-03
+1.09375000000000E+01           +2.01575667946135E+00            +4.42000000031506E+00           -1.18809551281624E-02
+1.10625000000000E+01           +2.02265285255234E+00            +4.42000000031324E+00           -1.71092797219998E-02
+1.11875000000000E+01           +2.03105979872515E+00            +4.42000000031134E+00           -2.35059294343620E-02
+1.13125000000000E+01           +2.04058612717716E+00            +4.42000000030939E+00           -3.07842528526076E-02
+1.14375000000000E+01           +2.05047763836885E+00            +4.42000000030738E+00           -3.83746615417603E-02
+1.15625000000000E+01           +2.05962842285495E+00            +4.42000000030533E+00           -4.54261168968918E-02
+1.16875000000000E+01           +2.06667901628931E+00            +4.42000000030324E+00           -5.08781816014077E-02
+1.18125000000000E+01           +2.07020241685665E+00            +4.42000000030110E+00           -5.36088610735289E-02
+1.19375000000000E+01           +2.06895434251192E+00            +4.42000000029891E+00           -5.26411246807342E-02
+1.20625000000000E+01           +2.06214169679094E+00            +4.42000000029667E+00           -4.73676939291270E-02
+1.21875000000000E+01           +2.04964969516269E+00            +4.42000000029437E+00           -3.77380494146854E-02
+1.23125000000000E+01           +2.03216851669354E+00            +4.42000000029199E+00           -2.43513876471887E-02
+1.24375000000000E+01           +2.01117607376974E+00            +4.42000000028951E+00           -8.41767023145866E-03
+1.25625000000000E+01           +1.98876148996072E+00            +4.42000000028693E+00           +8.41767023145866E-03
+1.26875000000000E+01           +1.96730821400778E+00            +4.42000000028423E+00           +2.43513876471887E-02
+1.28125000000000E+01           +1.94909069431064E+00            +4.42000000028141E+00           +3.77380494146854E-02
+1.29375000000000E+01           +1.93586931624286E+00            +4.42000000027849E+00           +4.73676939291270E-02
+1.30625000000000E+01           +1.92858553197636E+00            +4.42000000027549E+00           +5.26411246807343E-02
+1.31875000000000E+01           +1.92724544016225E+00            +4.42000000027243E+00           +5.36088610735290E-02
+1.33125000000000E+01           +1.93102404923183E+00            +4.42000000026936E+00           +5.08781816014077E-02
+1.34375000000000E+01           +1.93854322164207E+00            +4.42000000026629E+00           +4.54261168968918E-02
+1.35625000000000E+01           +1.94821972012518E+00            +4.42000000026323E+00           +3.83746615417603E-02
+1.36875000000000E+01           +1.95857680427158E+00            +4.42000000026020E+00           +3.07842528526076E-02
+1.38125000000000E+01           +1.96845269058704E+00            +4.42000000025720E+00           +2.35059294343620E-02
+1.39375000000000E+01           +1.97708905137659E+00            +4.42000000025424E+00           +1.71092797219997E-02
+1.40625000000000E+01           +1.98411891508546E+00            +4.42000000025131E+00           +1.18809551281623E-02
+1.41875000000000E+01           +1.98949002393591E+00            +4.42000000024841E+00           +7.87344678931551E-03
+1.43125000000000E+01           +1.99336104401479E+00            +4.42000000024553E+00           +4.97836201796257E-03
+1.44375000000000E+01           +1.99600027015643E+00            +4.42000000024268E+00           +3.00126677624129E-03
+1.45625000000000E+01           +1.99770500893295E+00            +4.42000000023986E+00           +1.72281976994352E-03
+1.46875000000000E+01           +1.99874862760096E+00            +4.42000000023706E+00           +9.39633223834772E-04
+1.48125000000000E+01           +1.99935378965394E+00            +4.42000000023428E+00           +4.85300900281626E-04
+1.49375000000000E+01           +1.99968561769105E+00            +4.42000000023153E+00           +2.36119088879359E-04
+1.50625000000000E+01           +1.99985713188824E+00            +4.42000000022881E+00           +1.07306678189795E-04
+1.51875000000000E+01           +1.99994025107724E+00            +4.42000000022612E+00           +4.48776721888886E-05
+1.53125000000000E+01           +1.99997767164850E+00            +4.42000000022346E+00           +1.67710575758877E-05
+1.54375000000000E+01           +1.99999306017759E+00            +4.42000000022083E+00           +5.21257263554284E-06
+1.55625000000000E+01           +1.99999864179743E+00            +4.42000000021824E+00           +1.02013850888505E-06
+1.56875000000000E+01           +2.00000027027780E+00            +4.42000000021569E+00           -2.03037724547865E-07
+1.58125000000000E+01           +2.00000051556891E+00            +4.42000000021318E+00           -3.87278779622309E-07
+1.59375000000000E+01           +2.00000038918680E+00            +4.42000000021070E+00           -2.92350104233171E-07
+1.60625000000000E+01           +2.00000022982408E+00            +4.42000000020828E+00           -1.72649192924660E-07
+1.61875000000000E+01           +2.00000011884112E+00            +4.42000000020589E+00           -8.92871111356630E-08
+1.63125000000000E+01           +2.00000005603075E+00            +4.42000000020355E+00           -4.21082643013234E-08
+1.64375000000000E+01           +2.00000002454694E+00            +4.42000000020126E+00           -1.84593206977544E-08
+1.65625000000000E+01           +2.00000001009241E+00            +4.42000000019902E+00           -7.60136291909509E-09
+1.66875000000000E+01           +2.00000000391283E+00            +4.42000000019683E+00           -2.95886666657763E-09
+1.68125000000000E+01           +2.00000000142996E+00            +4.42000000019469E+00           -1.09305419913079E-09
+1.69375000000000E+01           +2.00000000048737E+00            +4.42000000019260E+00           -3.84195735357760E-10
+1.70625000000000E+01           +2.00000000014834E+00            +4.42000000019056E+00           -1.28695549721392E-10
+1.71875000000000E+01           +2.00000000003285E+00            +4.42000000018857E+00           -4.11229756375924E-11
+1.73125000000000E+01           +1.99999999999586E+00            +4.42000000018664E+00           -1.25397009170667E-11
+1.74375000000000E+01           +1.99999999998506E+00            +4.42000000018477E+00           -3.64861009486387E-12
+1.75625000000000E+01           +1.99999999998256E+00            +4.42000000018295E+00           -1.01237176654628E-12
+1.76875000000000E+01           +1.99999999998255E+00            +4.42000000018118E+00           -2.67548560253106E-13
+1.78125000000000E+01           +1.99999999998323E+00            +4.42000000017947E+00           -6.72140070466970E-14
+1.79375000000000E+01           +1.99999999998408E+00            +4.42000000017781E+00           -1.60022183794125E-14
+1.80625000000000E+01           +1.99999999998495E+00            +4.42000000017621E+00           -3.59326982672512E-15
+1.81875000000000E+01           +1.99999999998580E+00            +4.42000000017467E+00           -7.55171169524643E-16
+1.83125000000000E+01           +1.99999999998663E+00            +4.42000000017318E+00           -1.46584911869531E-16
+1.84375000000000E+01           +1.99999999998743E+00            +4.42000000017174E+00           -2.56189661347672E-17
+1.85625000000000E+01           +1.99999999998820E+00            +4.42000000017036E+00           -3.80065409724017E-18
+1.86875000000000E+01           +1.99999999998894E+00            +4.42000000016903E+00           -3.91713004721444E-19
+1.88125000000000E+01           +1.99999999998965E+00            +4.42000000016776E+00           +1.00530781548778E-20
+1.89375000000000E+01           +1.99999999999033E+00            +4.42000000016654E+00           +2.08828332533705E-20
+1.90625000000000E+01           +1.99999999999099E+00            +4.42000000016537E+00           +7.78805305904269E-21
+1.91875000000000E+01           +1.99999999999161E+00            +4.42000000016425E+00           +2.17061779938347E-21
+1.93125000000000E+01           +1.99999999999221E+00            +4.42000000016318E+00           +5.22913598639395E-22
+1.94375000000000E+01           +1.99999999999279E+00            +4.42000000016217E+00           +1.14244859243835E-22
+1.95625000000000E+01           +1.99999999999333E+00            +4.42000000016120E+00           +2.31358007240544E-23
+1.96875000000000E+01           +1.99999999999385E+00            +4.42000000016028E+00           +4.39391709280076E-24
+1.98125000000000E+01           +1.99999999999434E+00            +4.42000000015941E+00           +7.88023197292833E-25
+1.99375000000000E+01           +1.99999999999481E+00            +4.42000000015859E+00           +1.34037309013187E-25
+2.00625000000000E+01           +1.99999999999526E+00            +4.42000000015781E+00           +2.16831490640249E-26
+2.01875000000000E+01           +1.99999999999568E+00            +4.42000000015707E+00           +3.34196738593050E-27
+2.03125000000000E+01           +1.99999999999607E+00            +4.42000000015639E+00           +4.91276743562115E-28
+2.04375000000000E+01           +1.99999999999644E+00            +4.42000000015574E+00           +6.89142259256227E-29
+2.05625000000000E+01           +1.99999999999679E+00            +4.42000000015514E+00           +9.22458536400659E-30
+2.06875000000000E+01           +1.99999999999712E+00            +4.42000000015457E+00           +1.17765589644280E-30
+2.08125000000000E+01           +1.99999999999743E+00            +4.42000000015405E+00           +1.43236622063683E-31
+2.09375000000000E+01           +1.99999999999771E+00            +4.42000000015356E+00           +1.65679719360839E-32
+2.10625000000000E+01           +1.99999999999798E+00            +4.42000000015311E+00           +1.81734585659400E-33
+2.11875000000000E+01           +1.99999999999823E+00            +4.42000000015269E+00           +1.88214609217198E-34
+2.13125000000000E+01           +1.99999999999846E+00            +4.42000000015230E+00           +1.82755948460128E-35
+2.14375000000000E+01           +1.99999999999867E+00            +4.42000000015195E+00           +1.64409435162679E-36
+2.15625000000000E+01           +1.99999999999886E+00            +4.42000000015163E+00           +1.34010781311192E-37
+2.16875000000000E+01           +1.99999999999904E+00            +4.42000000015134E+00           +9.42035778781384E-39
+2.18125000000000E+01           +1.99999999999920E+00            +4.42000000015108E+00           +4.90746519691872E-40
+2.19375000000000E+01           +1.99999999999934E+00            +4.42000000015084E+00           +3.46780228817436E-42
+2.20625000000000E+01           +1.99999999999947E+00            +4.42000000015063E+00           -3.78655867285110E-42
+2.21875000000000E+01           +1.99999999999959E+00            +4.42000000015045E+00           -7.10743521263226E-43
+2.23125000000000E+01           +1.99999999999969E+00            +4.42000000015029E+00           -9.37852172985923E-44
+2.24375000000000E+01           +1.99999999999978E+00            +4.42000000015014E+00           -1.05333454980292E-44
+2.25625000000000E+01           +1.99999999999986E+00            +4.42000000015002E+00           -1.06630521306829E-45
+2.26875000000000E+01           +1.99999999999993E+00            +4.42000000014992E+00           -9.97477307054961E-47
+2.28125000000000E+01           +1.99999999999999E+00            +4.42000000014983E+00           -8.73550467572183E-48
+2.29375000000000E+01           +2.00000000000004E+00            +4.42000000014976E+00           -7.21654509667179E-49
+2.30625000000000E+01           +2.00000000000007E+00            +4.42000000014970E+00           -5.65031122768457E-50
+2.31875000000000E+01           +2.00000000000011E+00            +4.42000000014966E+00           -4.20562370552168E-51
+2.33125000000000E+01           +2.00000000000013E+00            +4.42000000014963E+00           -2.98157919953432E-52
+2.34375000000000E+01           +2.00000000000014E+00            +4.42000000014962E+00           -2.01573184452951E-53
+2.35625000000000E+01           +2.00000000000015E+00            +4.42000000014961E+00           -1.30030902010748E-54
+2.36875000000000E+01           +2.00000000000015E+00            +4.42000000014961E+00           -8.00430466463252E-56
+2.38125000000000E+01           +2.00000000000015E+00            +4.42000000014961E+00           -4.69984144199958E-57
+2.39375000000000E+01           +2.00000000000015E+00            +4.42000000014963E+00           -2.62968931780559E-58
+2.40625000000000E+01           +2.00000000000014E+00            +4.42000000014964E+00           -1.39980280975353E-59
+2.41875000000000E+01           +2.00000000000012E+00            +4.42000000014966E+00           -7.07028018881455E-61
+2.43125000000000E+01           +2.00000000000011E+00            +4.42000000014968E+00           -3.37485633630156E-62
+2.44375000000000E+01           +2.00000000000009E+00            +4.42000000014970E+00           -1.51263127124941E-63
+2.45625000000000E+01           +2.00000000000007E+00            +4.42000000014971E+00           -6.29795492226013E-65
+2.46875000000000E+01           +2.00000000000005E+00            +4.42000000014973E+00           -2.38830727463123E-66
+2.48125000000000E+01           +2.00000000000004E+00            +4.42000000014975E+00           -7.90914419054689E-68
+2.49375000000000E+01           +2.00000000000002E+00            +4.42000000014976E+00           -2.03009903961198E-69


==> Subcrit_mPDec5_solution_out.dat <==
size	h_WB	hu_WB	bath	E
0.0625	1.99999999998027	4.41999999999122	2.030099039612e-69	22.06604999984489
0.1875	1.99999999997822	4.41999999999804	7.90914419054702e-68	22.06604999983732
0.3125	1.99999999997615	4.42000000000489	2.38830727463125e-66	22.06604999982963
0.4375	1.99999999997406	4.42000000001178	6.29795492226022e-65	22.06604999982184
0.5625	1.99999999997195	4.4200000000187	1.51263127124942e-63	22.066049999813934
0.6875	1.99999999996982	4.42000000002566	3.37485633630161e-62	22.06604999980593
0.8125	1.99999999996768	4.42000000003264	7.0702801888146e-61	22.06604999979787
0.9375	1.99999999996553	4.42000000003964	1.39980280975354e-59	22.06604999978976
1.0625	1.99999999996336	4.42000000004665	2.6296893178056103e-58	22.066049999781512
1.1875	1.99999999996118	4.42000000005368	4.6998414419996195e-57	22.066049999773213
1.3125	1.999999999959	4.42000000006072	8.004304664632619e-56	22.066049999764928
1.4375	1.99999999995681	4.42000000006775	1.30030902010749e-54	22.066049999756558
1.5625	1.99999999995462	4.42000000007479	2.01573184452953e-53	22.066049999748195
1.6875	1.99999999995243	4.42000000008181	2.9815791995343503e-52	22.06604999973981
1.8125	1.99999999995024	4.42000000008882	4.20562370552172e-51	22.066049999731415
1.9375	1.99999999994805	4.42000000009582	5.65031122768459e-50	22.066049999723013
2.0625	1.99999999994587	4.4200000001028	7.21654509667182e-49	22.066049999714657
2.1875	1.99999999994369	4.42000000010975	8.73550467572186e-48	22.06604999970627
2.3125	1.99999999994153	4.42000000011666	9.97477307054964e-47	22.066049999697988
2.4375	1.99999999993938	4.42000000012354	1.0663052130682901e-45	22.066049999689746
2.5625	1.99999999993724	4.42000000013037	1.0533345498029201e-44	22.066049999681518
2.6875	1.99999999993512	4.42000000013716	9.378521729859251e-44	22.066049999673396
2.8125	1.99999999993301	4.42000000014392	7.107435212632269e-43	22.066049999665317
2.9375	1.99999999993093	4.42000000015059	3.7865586728510894e-42	22.06604999965736
3.0625	1.99999999992887	4.42000000015721	-3.46780228817462e-42	22.066049999649493
3.1875	1.99999999992683	4.42000000016375	-4.907465196918769e-40	22.066049999641685
3.3125	1.99999999992482	4.42000000017023	-9.42035778781397e-39	22.06604999963403
3.4375	1.99999999992285	4.42000000017662	-1.34010781311193e-37	22.06604999962657
3.5625	1.9999999999209	4.42000000018294	-1.6440943516268098e-36	22.066049999619185
3.6875	1.99999999991899	4.42000000018917	-1.8275594846013e-35	22.06604999961199
3.8125	1.99999999991711	4.42000000019531	-1.882146092172e-34	22.06604999960492
3.9375	1.99999999991527	4.42000000020135	-1.81734585659401e-33	22.066049999598036
4.0625	1.99999999991347	4.4200000002073	-1.6567971936084e-32	22.066049999591343
4.1875	1.99999999991171	4.42000000021313	-1.4323662206368401e-31	22.066049999584816
4.3125	1.99999999991	4.42000000021886	-1.1776558964428099e-30	22.066049999578546
4.4375	1.99999999990833	4.42000000022448	-9.224585364006639e-30	22.066049999572446
4.5625	1.9999999999067	4.42000000022998	-6.89142259256228e-29	22.06604999956651
4.6875	1.99999999990513	4.42000000023536	-4.91276743562117e-28	22.066049999560885
4.8125	1.9999999999036	4.42000000024062	-3.34196738593051e-27	22.066049999555418
4.9375	1.99999999990213	4.42000000024575	-2.1683149064024898e-26	22.06604999955026
5.0625	1.99999999990071	4.42000000025075	-1.34037309013188e-25	22.066049999545317
5.1875	1.99999999989934	4.42000000025561	-7.880231972928341e-25	22.06604999954059
5.3125	1.99999999989803	4.42000000026034	-4.39391709280076e-24	22.066049999536162
5.4375	1.99999999989678	4.42000000026493	-2.31358007240544e-23	22.06604999953202
5.5625	1.99999999989559	4.42000000026937	-1.14244859243835e-22	22.066049999528158
5.6875	1.99999999989445	4.42000000027366	-5.22913598639395e-22	22.066049999524495
5.8125	1.99999999989338	4.42000000027781	-2.1706177993834802e-21	22.066049999521194
5.9375	1.99999999989236	4.42000000028181	-7.7880530590427e-21	22.0660499995181
6.0625	1.99999999989142	4.42000000028565	-2.08828332533705e-20	22.06604999951541
6.1875	1.99999999989053	4.42000000028934	-1.00530781548778e-20	22.06604999951293
6.3125	1.99999999988971	4.42000000029287	3.91713004721446e-19	22.06604999951079
6.4375	1.99999999988895	4.42000000029624	3.80065409724018e-18	22.06604999950891
6.5625	1.99999999988826	4.42000000029946	2.56189661347672e-17	22.066049999507385
6.6875	1.99999999988763	4.42000000030251	1.46584911869532e-16	22.066049999506113
6.8125	1.99999999988707	4.4200000003054	7.551711695246439e-16	22.066049999505182
6.9375	1.99999999988657	4.42000000030813	3.59326982672513e-15	22.066049999504543
7.0625	1.99999999988613	4.4200000003107	1.60022183794125e-14	22.066049999504262
7.1875	1.9999999998857	4.4200000003131	6.72140070466971e-14	22.06604999950425
7.3125	1.99999999988515	4.42000000031534	2.67548560253106e-13	22.06604999950464
7.4375	1.99999999988393	4.42000000031742	1.01237176654628e-12	22.06604999950525
7.5625	1.99999999988026	4.42000000031933	3.64861009486387e-12	22.06604999950618
7.6875	1.99999999986833	4.42000000032108	1.2539700917066699e-11	22.06604999950743
7.8125	1.99999999983025	4.42000000032267	4.1122975637592394e-11	22.066049999508998
7.9375	1.9999999997137	4.4200000003241	1.28695549721393e-10	22.066049999510874
8.0625	1.99999999937365	4.42000000032537	3.84195735357761e-10	22.06604999951309
8.1875	1.99999999843008	4.42000000032648	1.09305419913079e-09	22.066049999515574
8.3125	1.99999999594626	4.42000000032743	2.9588666665776304e-09	22.066049999518345
8.4375	1.99999998976576	4.42000000032822	7.60136291909509e-09	22.066049999521418
8.5625	1.99999997531035	4.42000000032886	1.84593206977544e-08	22.066049999524758
8.6875	1.9999999438257	4.42000000032935	4.21082643013235e-08	22.066049999528442
8.8125	1.99999988101451	4.42000000032968	8.9287111135663e-08	22.066049999532343
8.9375	1.99999977003075	4.42000000032987	1.72649192924661e-07	22.06604999953661
9.0625	1.99999961066724	4.42000000032991	2.92350104233172e-07	22.066049999541075
9.1875	1.99999948428436	4.42000000032981	3.87278779622309e-07	22.066049999545832
9.3125	1.99999972957488	4.42000000032956	2.03037724547865e-07	22.066049999550838
9.4375	2.00000135805373	4.42000000032918	-1.02013850888505e-06	22.066049999556157
9.5625	2.00000693964993	4.42000000032866	-5.21257263554284e-06	22.06604999956167
9.6875	2.00002232795458	4.42000000032801	-1.67710575758877e-05	22.06604999956744
9.8125	2.00005974699877	4.42000000032724	-4.48776721888886e-05	22.06604999957343
9.9375	2.00014285781727	4.42000000032633	-0.000107306678189795	22.066049999579644
10.0625	2.0003143330415	4.42000000032531	-0.000236119088879359	22.0660499995861
10.1875	2.00064600270845	4.42000000032416	-0.000485300900281626	22.066049999592813
10.3125	2.00125059441681	4.4200000003229	-0.000939633223834772	22.066049999599638
10.4375	2.00229237604263	4.42000000032153	-0.00172281976994352	22.06604999960669
10.5625	2.00399179395472	4.42000000032006	-0.00300126677624129	22.066049999613927
10.6875	2.0066171199947	4.42000000031848	-0.00497836201796257	22.06604999962136
10.8125	2.01045535345555	4.42000000031681	-0.00787344678931551	22.066049999628845
10.9375	2.01575667946135	4.42000000031506	-0.0118809551281624	22.066049999636522
11.0625	2.02265285255234	4.42000000031324	-0.0171092797219998	22.066049999644278
11.1875	2.03105979872515	4.42000000031134	-0.023505929434362	22.066049999652154
11.3125	2.04058612717716	4.42000000030939	-0.0307842528526076	22.06604999966005
11.4375	2.05047763836885	4.42000000030738	-0.0383746615417603	22.066049999668014
11.5625	2.05962842285495	4.42000000030533	-0.0454261168968918	22.06604999967597
11.6875	2.06667901628931	4.42000000030324	-0.0508781816014077	22.06604999968399
11.8125	2.07020241685665	4.4200000003011	-0.0536088610735289	22.06604999969206
11.9375	2.06895434251192	4.42000000029891	-0.0526411246807342	22.06604999970022
12.0625	2.06214169679094	4.42000000029667	-0.047367693929127	22.06604999970838
12.1875	2.04964969516269	4.42000000029437	-0.0377380494146854	22.06604999971672
12.3125	2.03216851669354	4.42000000029199	-0.0243513876471887	22.06604999972522
12.4375	2.01117607376974	4.42000000028951	-0.00841767023145866	22.06604999973392
12.5625	1.98876148996072	4.42000000028693	0.00841767023145866	22.06604999974291
12.6875	1.96730821400778	4.42000000028423	0.0243513876471887	22.066049999752085
12.8125	1.94909069431064	4.42000000028141	0.0377380494146854	22.06604999976159
12.9375	1.93586931624286	4.42000000027849	0.047367693929127	22.066049999771206
13.0625	1.92858553197636	4.42000000027549	0.0526411246807343	22.066049999781065
13.1875	1.92724544016225	4.42000000027243	0.053608861073529	22.066049999790923
13.3125	1.93102404923183	4.42000000026936	0.0508781816014077	22.066049999800807
13.4375	1.93854322164207	4.42000000026629	0.0454261168968918	22.066049999810595
13.5625	1.94821972012518	4.42000000026323	0.0383746615417603	22.066049999820265
13.6875	1.95857680427158	4.4200000002602	0.0307842528526076	22.06604999982984
13.8125	1.96845269058704	4.4200000002572	0.023505929434362	22.066049999839272
13.9375	1.97708905137659	4.42000000025424	0.0171092797219997	22.066049999848516
14.0625	1.98411891508546	4.42000000025131	0.0118809551281623	22.066049999857704
14.1875	1.98949002393591	4.42000000024841	0.00787344678931551	22.066049999866692
14.3125	1.99336104401479	4.42000000024553	0.00497836201796257	22.066049999875524
14.4375	1.99600027015643	4.42000000024268	0.00300126677624129	22.066049999884367
14.5625	1.99770500893295	4.42000000023986	0.00172281976994352	22.066049999893
14.6875	1.99874862760096	4.42000000023706	0.000939633223834772	22.066049999901583
14.8125	1.99935378965394	4.42000000023428	0.000485300900281626	22.066049999910028
14.9375	1.99968561769105	4.42000000023153	0.000236119088879359	22.06604999991838
15.0625	1.99985713188824	4.42000000022881	0.000107306678189795	22.066049999926623
15.1875	1.99994025107724	4.42000000022612	4.48776721888886e-05	22.066049999934826
15.3125	1.9999776716485	4.42000000022346	1.67710575758877e-05	22.066049999942862
15.4375	1.99999306017759	4.42000000022083	5.21257263554284e-06	22.066049999950756
15.5625	1.99999864179743	4.42000000021824	1.02013850888505e-06	22.066049999958548
15.6875	2.0000002702778	4.42000000021569	-2.03037724547865e-07	22.066049999966193
15.8125	2.00000051556891	4.42000000021318	-3.87278779622309e-07	22.06604999997375
15.9375	2.0000003891868	4.4200000002107	-2.92350104233171e-07	22.066049999981132
16.0625	2.00000022982408	4.42000000020828	-1.7264919292466e-07	22.066049999988348
16.1875	2.00000011884112	4.42000000020589	-8.9287111135663e-08	22.066049999995514
16.3125	2.00000005603075	4.42000000020355	-4.21082643013234e-08	22.06605000000246
16.4375	2.00000002454694	4.42000000020126	-1.84593206977544e-08	22.06605000000926
16.5625	2.00000001009241	4.42000000019902	-7.60136291909509e-09	22.0660500000159
16.6875	2.00000000391283	4.42000000019683	-2.9588666665776304e-09	22.06605000002246
16.8125	2.00000000142996	4.42000000019469	-1.09305419913079e-09	22.06605000002882
16.9375	2.00000000048737	4.4200000001926	-3.8419573535776e-10	22.066050000034984
17.0625	2.00000000014834	4.42000000019056	-1.28695549721392e-10	22.066050000041063
17.1875	2.00000000003285	4.42000000018857	-4.1122975637592394e-11	22.066050000046975
17.3125	1.99999999999586	4.42000000018664	-1.2539700917066699e-11	22.066050000052684
17.4375	1.99999999998506	4.42000000018477	-3.64861009486387e-12	22.06605000005826
17.5625	1.99999999998256	4.42000000018295	-1.01237176654628e-12	22.066050000063694
17.6875	1.99999999998255	4.42000000018118	-2.67548560253106e-13	22.066050000068973
17.8125	1.99999999998323	4.42000000017947	-6.721400704669701e-14	22.066050000074057
17.9375	1.99999999998408	4.42000000017781	-1.60022183794125e-14	22.066050000078995
18.0625	1.99999999998495	4.42000000017621	-3.593269826725121e-15	22.06605000008376
18.1875	1.9999999999858	4.42000000017467	-7.55171169524643e-16	22.06605000008835
18.3125	1.99999999998663	4.42000000017318	-1.4658491186953099e-16	22.066050000092826
18.4375	1.99999999998743	4.42000000017174	-2.56189661347672e-17	22.066050000097132
18.5625	1.9999999999882	4.42000000017036	-3.80065409724017e-18	22.06605000010128
18.6875	1.99999999998894	4.42000000016903	-3.9171300472144404e-19	22.066050000105264
18.8125	1.99999999998965	4.42000000016776	1.00530781548778e-20	22.066050000109094
18.9375	1.99999999999033	4.42000000016654	2.08828332533705e-20	22.066050000112757
19.0625	1.99999999999099	4.42000000016537	7.78805305904269e-21	22.06605000011633
19.1875	1.99999999999161	4.42000000016425	2.17061779938347e-21	22.06605000011966
19.3125	1.99999999999221	4.42000000016318	5.22913598639395e-22	22.0660500001229
19.4375	1.99999999999279	4.42000000016217	1.14244859243835e-22	22.066050000126058
19.5625	1.99999999999333	4.4200000001612	2.31358007240544e-23	22.066050000128968
19.6875	1.99999999999385	4.42000000016028	4.39391709280076e-24	22.066050000131785
19.8125	1.99999999999434	4.42000000015941	7.880231972928331e-25	22.06605000013443
19.9375	1.99999999999481	4.42000000015859	1.3403730901318701e-25	22.06605000013699
20.0625	1.99999999999526	4.42000000015781	2.1683149064024898e-26	22.066050000139445
20.1875	1.99999999999568	4.42000000015707	3.3419673859305e-27	22.066050000141722
20.3125	1.99999999999607	4.42000000015639	4.91276743562115e-28	22.066050000143846
20.4375	1.99999999999644	4.42000000015574	6.89142259256227e-29	22.066050000145857
20.5625	1.99999999999679	4.42000000015514	9.22458536400659e-30	22.06605000014777
20.6875	1.99999999999712	4.42000000015457	1.1776558964427999e-30	22.066050000149573
20.8125	1.99999999999743	4.42000000015405	1.43236622063683e-31	22.066050000151282
20.9375	1.99999999999771	4.42000000015356	1.65679719360839e-32	22.066050000152806
21.0625	1.99999999999798	4.42000000015311	1.8173458565939998e-33	22.0660500001543
21.1875	1.99999999999823	4.42000000015269	1.8821460921719798e-34	22.066050000155677
21.3125	1.99999999999846	4.4200000001523	1.82755948460128e-35	22.066050000156938
21.4375	1.99999999999867	4.42000000015195	1.6440943516267898e-36	22.066050000158103
21.5625	1.99999999999886	4.42000000015163	1.34010781311192e-37	22.06605000015915
21.6875	1.99999999999904	4.42000000015134	9.42035778781384e-39	22.066050000160153
21.8125	1.9999999999992	4.42000000015108	4.9074651969187195e-40	22.066050000161045
21.9375	1.99999999999934	4.42000000015084	3.46780228817436e-42	22.066050000161813
22.0625	1.99999999999947	4.42000000015063	-3.7865586728510996e-42	22.066050000162537
22.1875	1.99999999999959	4.42000000015045	-7.10743521263226e-43	22.066050000163226
22.3125	1.99999999999969	4.42000000015029	-9.378521729859231e-44	22.066050000163784
22.4375	1.99999999999978	4.42000000015014	-1.0533345498029201e-44	22.06605000016428
22.5625	1.99999999999986	4.42000000015002	-1.0663052130682901e-45	22.066050000164736
22.6875	1.99999999999993	4.42000000014992	-9.97477307054961e-47	22.066050000165145
22.8125	1.99999999999999	4.42000000014983	-8.735504675721829e-48	22.066050000165486
22.9375	2.00000000000004	4.42000000014976	-7.216545096671789e-49	22.066050000165777
23.0625	2.00000000000007	4.4200000001497	-5.65031122768457e-50	22.066050000165934
23.1875	2.00000000000011	4.42000000014966	-4.20562370552168e-51	22.066050000166182
23.3125	2.00000000000013	4.42000000014963	-2.9815791995343203e-52	22.066050000166296
23.4375	2.00000000000014	4.42000000014962	-2.01573184452951e-53	22.06605000016636
23.5625	2.00000000000015	4.42000000014961	-1.30030902010748e-54	22.066050000166427
23.6875	2.00000000000015	4.42000000014961	-8.00430466463252e-56	22.066050000166427
23.8125	2.00000000000015	4.42000000014961	-4.69984144199958e-57	22.066050000166427
23.9375	2.00000000000015	4.42000000014963	-2.62968931780559e-58	22.06605000016645
24.0625	2.00000000000014	4.42000000014964	-1.39980280975353e-59	22.06605000016638
24.1875	2.00000000000012	4.42000000014966	-7.07028018881455e-61	22.066050000166257
24.3125	2.00000000000011	4.42000000014968	-3.3748563363015597e-62	22.066050000166207
24.4375	2.00000000000009	4.4200000001497	-1.51263127124941e-63	22.066050000166083
24.5625	2.00000000000007	4.42000000014971	-6.29795492226013e-65	22.066050000165948
24.6875	2.00000000000005	4.42000000014973	-2.38830727463123e-66	22.066050000165824
24.8125	2.00000000000004	4.42000000014975	-7.909144190546891e-68	22.066050000165767
24.9375	2.00000000000002	4.42000000014976	-2.03009903961198e-69	22.06605000016563


==> Supercrit_mPDec5.dat <==
size    h_discreteWB        h_WB              hu_WB              E_WB             h_NWB                hu_NWB         E_NWB
1.0    5.16920e-15     1.27740e-06        6.00109e-11       3.59955e-10         3.83190e-03       1.38502e-02       4.48770e-02
0.5    8.44658e-15     2.76910e-07        5.99506e-11       3.59998e-10         1.91631e-03       6.59594e-03       7.40623e-03
0.25   5.31353e-15     7.17755e-08        5.99880e-11       3.60017e-10         2.41844e-04       8.47640e-04       6.58112e-04
0.125  1.25777e-14     1.81086e-08        5.99750e-11       3.60395e-10         5.39716e-06       1.14120e-05       2.34946e-05


==> Supercritical_mPDeC5_200-5.dat <==
 CoordinateX CoordinateY  Depth VelocityX VelocityY Bathymetry qx G 
+6.25000000000000E-02  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +2.03009903961200E-69  +2.39999999999400E+01  +9.16239999996400E+01
+1.87500000000000E-01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +7.90914419054702E-68  +2.39999999999400E+01  +9.16239999996400E+01
+3.12500000000000E-01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +2.38830727463125E-66  +2.39999999999400E+01  +9.16239999996400E+01
+4.37500000000000E-01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +6.29795492226022E-65  +2.39999999999400E+01  +9.16239999996400E+01
+5.62500000000000E-01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +1.51263127124942E-63  +2.39999999999400E+01  +9.16239999996400E+01
+6.87500000000000E-01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +3.37485633630161E-62  +2.39999999999400E+01  +9.16239999996400E+01
+8.12500000000000E-01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +7.07028018881460E-61  +2.39999999999400E+01  +9.16239999996400E+01
+9.37500000000000E-01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +1.39980280975354E-59  +2.39999999999400E+01  +9.16239999996400E+01
+1.06250000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +2.62968931780561E-58  +2.39999999999400E+01  +9.16239999996400E+01
+1.18750000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +4.69984144199962E-57  +2.39999999999400E+01  +9.16239999996400E+01
+1.31250000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +8.00430466463262E-56  +2.39999999999400E+01  +9.16239999996400E+01
+1.43750000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +1.30030902010749E-54  +2.39999999999400E+01  +9.16239999996400E+01
+1.56250000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +2.01573184452953E-53  +2.39999999999400E+01  +9.16239999996400E+01
+1.68750000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +2.98157919953435E-52  +2.39999999999400E+01  +9.16239999996400E+01
+1.81250000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +4.20562370552172E-51  +2.39999999999400E+01  +9.16239999996400E+01
+1.93750000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +5.65031122768459E-50  +2.39999999999400E+01  +9.16239999996400E+01
+2.06250000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +7.21654509667182E-49  +2.39999999999400E+01  +9.16239999996399E+01
+2.18750000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +8.73550467572186E-48  +2.39999999999400E+01  +9.16239999996399E+01
+2.31250000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +9.97477307054964E-47  +2.39999999999400E+01  +9.16239999996399E+01
+2.43750000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +1.06630521306829E-45  +2.39999999999400E+01  +9.16239999996398E+01
+2.56250000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +1.05333454980292E-44  +2.39999999999400E+01  +9.16239999996400E+01
+2.68750000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +9.37852172985925E-44  +2.39999999999400E+01  +9.16239999996399E+01
+2.81250000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +7.10743521263227E-43  +2.39999999999400E+01  +9.16239999996399E+01
+2.93750000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  +3.78655867285109E-42  +2.39999999999400E+01  +9.16239999996399E+01
+3.06250000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -3.46780228817462E-42  +2.39999999999400E+01  +9.16239999996400E+01
+3.18750000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -4.90746519691877E-40  +2.39999999999400E+01  +9.16239999996399E+01
+3.31250000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -9.42035778781397E-39  +2.39999999999400E+01  +9.16239999996399E+01
+3.43750000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -1.34010781311193E-37  +2.39999999999400E+01  +9.16239999996399E+01
+3.56250000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -1.64409435162681E-36  +2.39999999999400E+01  +9.16239999996400E+01
+3.68750000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -1.82755948460130E-35  +2.39999999999400E+01  +9.16239999996400E+01
+3.81250000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -1.88214609217200E-34  +2.39999999999400E+01  +9.16239999996399E+01
+3.93750000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -1.81734585659401E-33  +2.39999999999400E+01  +9.16239999996400E+01
+4.06250000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -1.65679719360840E-32  +2.39999999999400E+01  +9.16239999996400E+01
+4.18750000000000E+00  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -1.43236622063684E-31  +2.39999999999400E+01  +9.16239999996399E+01
+4.31250000000000E+00  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -1.17765589644281E-30  +2.39999999999401E+01  +9.16239999996395E+01
+4.43750000000000E+00  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999700E+01  +0.00000000000000E+00  -9.22458536400664E-30  +2.39999999999400E+01  +9.16239999996397E+01
+4.56250000000000E+00  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999700E+01  +0.00000000000000E+00  -6.89142259256228E-29  +2.39999999999401E+01  +9.16239999996397E+01
+4.68750000000000E+00  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999700E+01  +0.00000000000000E+00  -4.91276743562117E-28  +2.39999999999401E+01  +9.16239999996396E+01
+4.81250000000000E+00  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999700E+01  +0.00000000000000E+00  -3.34196738593051E-27  +2.39999999999401E+01  +9.16239999996396E+01
+4.93750000000000E+00  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999699E+01  +0.00000000000000E+00  -2.16831490640249E-26  +2.39999999999401E+01  +9.16239999996395E+01
+5.06250000000000E+00  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999700E+01  +0.00000000000000E+00  -1.34037309013188E-25  +2.39999999999401E+01  +9.16239999996396E+01
+5.18750000000000E+00  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999699E+01  +0.00000000000000E+00  -7.88023197292834E-25  +2.39999999999401E+01  +9.16239999996395E+01
+5.31250000000000E+00  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999700E+01  +0.00000000000000E+00  -4.39391709280076E-24  +2.39999999999401E+01  +9.16239999996396E+01
+5.43750000000000E+00  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999699E+01  +0.00000000000000E+00  -2.31358007240544E-23  +2.39999999999401E+01  +9.16239999996395E+01
+5.56250000000000E+00  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -1.14244859243835E-22  +2.39999999999401E+01  +9.16239999996395E+01
+5.68750000000000E+00  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -5.22913598639395E-22  +2.39999999999401E+01  +9.16239999996395E+01
+5.81250000000000E+00  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -2.17061779938348E-21  +2.39999999999401E+01  +9.16239999996395E+01
+5.93750000000000E+00  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -7.78805305904270E-21  +2.39999999999401E+01  +9.16239999996395E+01
+6.06250000000000E+00  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -2.08828332533705E-20  +2.39999999999401E+01  +9.16239999996395E+01
+6.18750000000000E+00  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -1.00530781548778E-20  +2.39999999999401E+01  +9.16239999996395E+01
+6.31250000000000E+00  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +3.91713004721446E-19  +2.39999999999401E+01  +9.16239999996394E+01
+6.43750000000000E+00  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +3.80065409724018E-18  +2.39999999999401E+01  +9.16239999996395E+01
+6.56250000000000E+00  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +2.56189661347672E-17  +2.39999999999401E+01  +9.16239999996395E+01
+6.68750000000000E+00  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +1.46584911869532E-16  +2.39999999999401E+01  +9.16239999996394E+01
+6.81250000000000E+00  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +7.55171169524644E-16  +2.39999999999401E+01  +9.16239999996395E+01
+6.93750000000000E+00  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +3.59326982672513E-15  +2.39999999999401E+01  +9.16239999996394E+01
+7.06250000000000E+00  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +1.60022183794125E-14  +2.39999999999401E+01  +9.16239999996395E+01
+7.18750000000000E+00  +1.00000000000000E-01  +2.00000000000003E+00  +1.19999999999699E+01  +0.00000000000000E+00  +6.72140070466971E-14  +2.39999999999401E+01  +9.16239999996395E+01
+7.31250000000000E+00  +1.00000000000000E-01  +2.00000000000006E+00  +1.19999999999697E+01  +0.00000000000000E+00  +2.67548560253106E-13  +2.39999999999401E+01  +9.16239999996395E+01
+7.43750000000000E+00  +1.00000000000000E-01  +2.00000000000017E+00  +1.19999999999690E+01  +0.00000000000000E+00  +1.01237176654628E-12  +2.39999999999401E+01  +9.16239999996395E+01
+7.56250000000000E+00  +1.00000000000000E-01  +2.00000000000059E+00  +1.19999999999665E+01  +0.00000000000000E+00  +3.64861009486387E-12  +2.39999999999401E+01  +9.16239999996395E+01
+7.68750000000000E+00  +1.00000000000000E-01  +2.00000000000199E+00  +1.19999999999581E+01  +0.00000000000000E+00  +1.25397009170667E-11  +2.39999999999401E+01  +9.16239999996395E+01
+7.81250000000000E+00  +1.00000000000000E-01  +2.00000000000650E+00  +1.19999999999310E+01  +0.00000000000000E+00  +4.11229756375924E-11  +2.39999999999400E+01  +9.16239999996397E+01
+7.93750000000000E+00  +1.00000000000000E-01  +2.00000000002031E+00  +1.19999999998481E+01  +0.00000000000000E+00  +1.28695549721393E-10  +2.39999999999400E+01  +9.16239999996397E+01
+8.06250000000000E+00  +1.00000000000000E-01  +2.00000000006063E+00  +1.19999999996063E+01  +0.00000000000000E+00  +3.84195735357761E-10  +2.39999999999400E+01  +9.16239999996398E+01
+8.18750000000000E+00  +1.00000000000000E-01  +2.00000000017247E+00  +1.19999999989352E+01  +0.00000000000000E+00  +1.09305419913079E-09  +2.39999999999400E+01  +9.16239999996398E+01
+8.31250000000000E+00  +1.00000000000000E-01  +2.00000000046686E+00  +1.19999999971689E+01  +0.00000000000000E+00  +2.95886666657763E-09  +2.39999999999400E+01  +9.16239999996397E+01
+8.43750000000000E+00  +1.00000000000000E-01  +2.00000000119935E+00  +1.19999999927739E+01  +0.00000000000000E+00  +7.60136291909509E-09  +2.39999999999400E+01  +9.16239999996397E+01
+8.56250000000000E+00  +1.00000000000000E-01  +2.00000000291251E+00  +1.19999999824949E+01  +0.00000000000000E+00  +1.84593206977544E-08  +2.39999999999400E+01  +9.16239999996397E+01
+8.68750000000000E+00  +1.00000000000000E-01  +2.00000000664383E+00  +1.19999999601070E+01  +0.00000000000000E+00  +4.21082643013235E-08  +2.39999999999400E+01  +9.16239999996398E+01
+8.81250000000000E+00  +1.00000000000000E-01  +2.00000001408769E+00  +1.19999999154439E+01  +0.00000000000000E+00  +8.92871111356630E-08  +2.39999999999400E+01  +9.16239999996398E+01
+8.93750000000000E+00  +1.00000000000000E-01  +2.00000002724053E+00  +1.19999998365268E+01  +0.00000000000000E+00  +1.72649192924661E-07  +2.39999999999400E+01  +9.16239999996397E+01
+9.06250000000000E+00  +1.00000000000000E-01  +2.00000004612690E+00  +1.19999997232086E+01  +0.00000000000000E+00  +2.92350104233172E-07  +2.39999999999400E+01  +9.16239999996398E+01
+9.18750000000000E+00  +1.00000000000000E-01  +2.00000006110471E+00  +1.19999996333417E+01  +0.00000000000000E+00  +3.87278779622309E-07  +2.39999999999400E+01  +9.16239999996398E+01
+9.31250000000000E+00  +1.00000000000000E-01  +2.00000003203522E+00  +1.19999998077587E+01  +0.00000000000000E+00  +2.03037724547865E-07  +2.39999999999400E+01  +9.16239999996398E+01
+9.43750000000000E+00  +1.00000000000000E-01  +1.99999983904294E+00  +1.20000009657124E+01  +0.00000000000000E+00  -1.02013850888505E-06  +2.39999999999400E+01  +9.16239999996398E+01
+9.56250000000000E+00  +1.00000000000000E-01  +1.99999917756278E+00  +1.20000049345954E+01  +0.00000000000000E+00  -5.21257263554284E-06  +2.39999999999400E+01  +9.16239999996398E+01
+9.68750000000000E+00  +1.00000000000000E-01  +1.99999735387472E+00  +1.20000158767427E+01  +0.00000000000000E+00  -1.67710575758877E-05  +2.39999999999400E+01  +9.16239999996399E+01
+9.81250000000000E+00  +1.00000000000000E-01  +1.99999291926075E+00  +1.20000424845559E+01  +0.00000000000000E+00  -4.48776721888886E-05  +2.39999999999400E+01  +9.16239999996399E+01
+9.93750000000000E+00  +1.00000000000000E-01  +1.99998306944029E+00  +1.20001015841882E+01  +0.00000000000000E+00  -1.07306678189795E-04  +2.39999999999400E+01  +9.16239999996398E+01
+1.00625000000000E+01  +1.00000000000000E-01  +1.99996274642125E+00  +1.20002235256061E+01  +0.00000000000000E+00  -2.36119088879359E-04  +2.39999999999400E+01  +9.16239999996398E+01
+1.01875000000000E+01  +1.00000000000000E-01  +1.99992343449131E+00  +1.20004594106096E+01  +0.00000000000000E+00  -4.85300900281626E-04  +2.39999999999400E+01  +9.16239999996398E+01
+1.03125000000000E+01  +1.00000000000000E-01  +1.99985176409460E+00  +1.20008894813289E+01  +0.00000000000000E+00  -9.39633223834772E-04  +2.39999999999400E+01  +9.16239999996398E+01
+1.04375000000000E+01  +1.00000000000000E-01  +1.99972823826590E+00  +1.20016307919680E+01  +0.00000000000000E+00  -1.72281976994352E-03  +2.39999999999400E+01  +9.16239999996397E+01
+1.05625000000000E+01  +1.00000000000000E-01  +1.99952665583657E+00  +1.20028407372738E+01  +0.00000000000000E+00  -3.00126677624129E-03  +2.39999999999400E+01  +9.16239999996396E+01
+1.06875000000000E+01  +1.00000000000000E-01  +1.99921505115316E+00  +1.20047115422108E+01  +0.00000000000000E+00  -4.97836201796257E-03  +2.39999999999400E+01  +9.16239999996396E+01
+1.08125000000000E+01  +1.00000000000000E-01  +1.99875906869680E+00  +1.20074502103888E+01  +0.00000000000000E+00  -7.87344678931551E-03  +2.39999999999400E+01  +9.16239999996397E+01
+1.09375000000000E+01  +1.00000000000000E-01  +1.99812847246694E+00  +1.20112396828564E+01  +0.00000000000000E+00  -1.18809551281624E-02  +2.39999999999400E+01  +9.16239999996396E+01
+1.10625000000000E+01  +1.00000000000000E-01  +1.99730681365272E+00  +1.20161809071528E+01  +0.00000000000000E+00  -1.71092797219998E-02  +2.39999999999400E+01  +9.16239999996397E+01
+1.11875000000000E+01  +1.00000000000000E-01  +1.99630313966349E+00  +1.20222222382446E+01  +0.00000000000000E+00  -2.35059294343620E-02  +2.39999999999400E+01  +9.16239999996398E+01
+1.13125000000000E+01  +1.00000000000000E-01  +1.99516325143429E+00  +1.20290908439130E+01  +0.00000000000000E+00  -3.07842528526076E-02  +2.39999999999400E+01  +9.16239999996398E+01
+1.14375000000000E+01  +1.00000000000000E-01  +1.99397688818065E+00  +1.20362478332626E+01  +0.00000000000000E+00  -3.83746615417603E-02  +2.39999999999400E+01  +9.16239999996397E+01
+1.15625000000000E+01  +1.00000000000000E-01  +1.99287695137702E+00  +1.20428910492224E+01  +0.00000000000000E+00  -4.54261168968918E-02  +2.39999999999400E+01  +9.16239999996399E+01
+1.16875000000000E+01  +1.00000000000000E-01  +1.99202793971878E+00  +1.20480237859155E+01  +0.00000000000000E+00  -5.08781816014077E-02  +2.39999999999400E+01  +9.16239999996399E+01
+1.18125000000000E+01  +1.00000000000000E-01  +1.99160318124387E+00  +1.20505933239927E+01  +0.00000000000000E+00  -5.36088610735289E-02  +2.39999999999400E+01  +9.16239999996398E+01
+1.19375000000000E+01  +1.00000000000000E-01  +1.99175367717414E+00  +1.20496827870757E+01  +0.00000000000000E+00  -5.26411246807342E-02  +2.39999999999400E+01  +9.16239999996399E+01
+1.20625000000000E+01  +1.00000000000000E-01  +1.99257445942568E+00  +1.20447192758144E+01  +0.00000000000000E+00  -4.73676939291270E-02  +2.39999999999400E+01  +9.16239999996399E+01
+1.21875000000000E+01  +1.00000000000000E-01  +1.99407629518742E+00  +1.20356478124044E+01  +0.00000000000000E+00  -3.77380494146854E-02  +2.39999999999400E+01  +9.16239999996399E+01
+1.23125000000000E+01  +1.00000000000000E-01  +1.99617061294642E+00  +1.20230203993010E+01  +0.00000000000000E+00  -2.43513876471887E-02  +2.39999999999400E+01  +9.16239999996399E+01
+1.24375000000000E+01  +1.00000000000000E-01  +1.99867339257925E+00  +1.20079649276606E+01  +0.00000000000000E+00  -8.41767023145866E-03  +2.39999999999400E+01  +9.16239999996398E+01
+1.25625000000000E+01  +1.00000000000000E-01  +2.00132967082191E+00  +1.19920272755881E+01  +0.00000000000000E+00  +8.41767023145866E-03  +2.39999999999400E+01  +9.16239999996398E+01
+1.26875000000000E+01  +1.00000000000000E-01  +2.00385502450074E+00  +1.19769143508371E+01  +0.00000000000000E+00  +2.43513876471887E-02  +2.39999999999400E+01  +9.16239999996398E+01
+1.28125000000000E+01  +1.00000000000000E-01  +2.00598527888250E+00  +1.19641954767036E+01  +0.00000000000000E+00  +3.77380494146854E-02  +2.39999999999400E+01  +9.16239999996397E+01
+1.29375000000000E+01  +1.00000000000000E-01  +2.00752255021536E+00  +1.19550338288182E+01  +0.00000000000000E+00  +4.73676939291270E-02  +2.39999999999400E+01  +9.16239999996398E+01
+1.30625000000000E+01  +1.00000000000000E-01  +2.00836613697337E+00  +1.19500122801853E+01  +0.00000000000000E+00  +5.26411246807343E-02  +2.39999999999400E+01  +9.16239999996397E+01
+1.31875000000000E+01  +1.00000000000000E-01  +2.00852107905141E+00  +1.19490904279057E+01  +0.00000000000000E+00  +5.36088610735290E-02  +2.39999999999400E+01  +9.16239999996397E+01
+1.33125000000000E+01  +1.00000000000000E-01  +2.00808398303711E+00  +1.19516913648409E+01  +0.00000000000000E+00  +5.08781816014077E-02  +2.39999999999400E+01  +9.16239999996397E+01
+1.34375000000000E+01  +1.00000000000000E-01  +2.00721226798733E+00  +1.19568818817580E+01  +0.00000000000000E+00  +4.54261168968918E-02  +2.39999999999400E+01  +9.16239999996398E+01
+1.35625000000000E+01  +1.00000000000000E-01  +2.00608678092597E+00  +1.19635901238839E+01  +0.00000000000000E+00  +3.83746615417603E-02  +2.39999999999400E+01  +9.16239999996397E+01
+1.36875000000000E+01  +1.00000000000000E-01  +2.00487772078991E+00  +1.19708048780572E+01  +0.00000000000000E+00  +3.07842528526076E-02  +2.39999999999400E+01  +9.16239999996396E+01
+1.38125000000000E+01  +1.00000000000000E-01  +2.00372074843828E+00  +1.19777169641258E+01  +0.00000000000000E+00  +2.35059294343620E-02  +2.39999999999400E+01  +9.16239999996397E+01
+1.39375000000000E+01  +1.00000000000000E-01  +2.00270584206001E+00  +1.19837868826773E+01  +0.00000000000000E+00  +1.71092797219997E-02  +2.39999999999400E+01  +9.16239999996397E+01
+1.40625000000000E+01  +1.00000000000000E-01  +2.00187763025735E+00  +1.19887447849921E+01  +0.00000000000000E+00  +1.18809551281623E-02  +2.39999999999400E+01  +9.16239999996397E+01
+1.41875000000000E+01  +1.00000000000000E-01  +2.00124361139535E+00  +1.19925429684227E+01  +0.00000000000000E+00  +7.87344678931551E-03  +2.39999999999400E+01  +9.16239999996398E+01
+1.43125000000000E+01  +1.00000000000000E-01  +2.00078602034731E+00  +1.19952857306420E+01  +0.00000000000000E+00  +4.97836201796257E-03  +2.39999999999400E+01  +9.16239999996398E+01
+1.44375000000000E+01  +1.00000000000000E-01  +2.00047373359254E+00  +1.19971582715259E+01  +0.00000000000000E+00  +3.00126677624129E-03  +2.39999999999400E+01  +9.16239999996398E+01
+1.45625000000000E+01  +1.00000000000000E-01  +2.00027189005542E+00  +1.19983688813799E+01  +0.00000000000000E+00  +1.72281976994352E-03  +2.39999999999400E+01  +9.16239999996398E+01
+1.46875000000000E+01  +1.00000000000000E-01  +2.00014827407661E+00  +1.19991104214611E+01  +0.00000000000000E+00  +9.39633223834772E-04  +2.39999999999400E+01  +9.16239999996398E+01
+1.48125000000000E+01  +1.00000000000000E-01  +2.00007657569089E+00  +1.19995405634155E+01  +0.00000000000000E+00  +4.85300900281626E-04  +2.39999999999400E+01  +9.16239999996399E+01
+1.49375000000000E+01  +1.00000000000000E-01  +2.00003725598911E+00  +1.19997764681993E+01  +0.00000000000000E+00  +2.36119088879359E-04  +2.39999999999400E+01  +9.16239999996398E+01
+1.50625000000000E+01  +1.00000000000000E-01  +2.00001693105754E+00  +1.19998984144848E+01  +0.00000000000000E+00  +1.07306678189795E-04  +2.39999999999400E+01  +9.16239999996399E+01
+1.51875000000000E+01  +1.00000000000000E-01  +2.00000708082632E+00  +1.19999575151625E+01  +0.00000000000000E+00  +4.48776721888886E-05  +2.39999999999400E+01  +9.16239999996398E+01
+1.53125000000000E+01  +1.00000000000000E-01  +2.00000264613744E+00  +1.19999841231664E+01  +0.00000000000000E+00  +1.67710575758877E-05  +2.39999999999400E+01  +9.16239999996398E+01
+1.54375000000000E+01  +1.00000000000000E-01  +2.00000082243841E+00  +1.19999950653416E+01  +0.00000000000000E+00  +5.21257263554284E-06  +2.39999999999400E+01  +9.16239999996398E+01
+1.55625000000000E+01  +1.00000000000000E-01  +2.00000016095711E+00  +1.19999990342274E+01  +0.00000000000000E+00  +1.02013850888505E-06  +2.39999999999400E+01  +9.16239999996398E+01
+1.56875000000000E+01  +1.00000000000000E-01  +1.99999996796479E+00  +1.20000001921813E+01  +0.00000000000000E+00  -2.03037724547865E-07  +2.39999999999400E+01  +9.16239999996399E+01
+1.58125000000000E+01  +1.00000000000000E-01  +1.99999993889530E+00  +1.20000003665982E+01  +0.00000000000000E+00  -3.87278779622309E-07  +2.39999999999400E+01  +9.16239999996400E+01
+1.59375000000000E+01  +1.00000000000000E-01  +1.99999995387312E+00  +1.20000002767313E+01  +0.00000000000000E+00  -2.92350104233171E-07  +2.39999999999401E+01  +9.16239999996398E+01
+1.60625000000000E+01  +1.00000000000000E-01  +1.99999997275948E+00  +1.20000001634131E+01  +0.00000000000000E+00  -1.72649192924660E-07  +2.39999999999401E+01  +9.16239999996398E+01
+1.61875000000000E+01  +1.00000000000000E-01  +1.99999998591232E+00  +1.20000000844961E+01  +0.00000000000000E+00  -8.92871111356630E-08  +2.39999999999401E+01  +9.16239999996399E+01
+1.63125000000000E+01  +1.00000000000000E-01  +1.99999999335618E+00  +1.20000000398329E+01  +0.00000000000000E+00  -4.21082643013234E-08  +2.39999999999401E+01  +9.16239999996399E+01
+1.64375000000000E+01  +1.00000000000000E-01  +1.99999999708750E+00  +1.20000000174450E+01  +0.00000000000000E+00  -1.84593206977544E-08  +2.39999999999401E+01  +9.16239999996398E+01
+1.65625000000000E+01  +1.00000000000000E-01  +1.99999999880066E+00  +1.20000000071660E+01  +0.00000000000000E+00  -7.60136291909509E-09  +2.39999999999400E+01  +9.16239999996399E+01
+1.66875000000000E+01  +1.00000000000000E-01  +1.99999999953315E+00  +1.20000000027711E+01  +0.00000000000000E+00  -2.95886666657763E-09  +2.39999999999400E+01  +9.16239999996400E+01
+1.68125000000000E+01  +1.00000000000000E-01  +1.99999999982754E+00  +1.20000000010048E+01  +0.00000000000000E+00  -1.09305419913079E-09  +2.39999999999400E+01  +9.16239999996400E+01
+1.69375000000000E+01  +1.00000000000000E-01  +1.99999999993938E+00  +1.20000000003337E+01  +0.00000000000000E+00  -3.84195735357760E-10  +2.39999999999400E+01  +9.16239999996399E+01
+1.70625000000000E+01  +1.00000000000000E-01  +1.99999999997970E+00  +1.20000000000918E+01  +0.00000000000000E+00  -1.28695549721392E-10  +2.39999999999400E+01  +9.16239999996400E+01
+1.71875000000000E+01  +1.00000000000000E-01  +1.99999999999351E+00  +1.20000000000089E+01  +0.00000000000000E+00  -4.11229756375924E-11  +2.39999999999400E+01  +9.16239999996400E+01
+1.73125000000000E+01  +1.00000000000000E-01  +1.99999999999803E+00  +1.19999999999819E+01  +0.00000000000000E+00  -1.25397009170667E-11  +2.39999999999400E+01  +9.16239999996399E+01
+1.74375000000000E+01  +1.00000000000000E-01  +1.99999999999943E+00  +1.19999999999734E+01  +0.00000000000000E+00  -3.64861009486387E-12  +2.39999999999401E+01  +9.16239999996399E+01
+1.75625000000000E+01  +1.00000000000000E-01  +1.99999999999985E+00  +1.19999999999709E+01  +0.00000000000000E+00  -1.01237176654628E-12  +2.39999999999401E+01  +9.16239999996398E+01
+1.76875000000000E+01  +1.00000000000000E-01  +1.99999999999997E+00  +1.19999999999702E+01  +0.00000000000000E+00  -2.67548560253106E-13  +2.39999999999401E+01  +9.16239999996398E+01
+1.78125000000000E+01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -6.72140070466970E-14  +2.39999999999401E+01  +9.16239999996399E+01
+1.79375000000000E+01  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999700E+01  +0.00000000000000E+00  -1.60022183794125E-14  +2.39999999999401E+01  +9.16239999996397E+01
+1.80625000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999700E+01  +0.00000000000000E+00  -3.59326982672512E-15  +2.39999999999401E+01  +9.16239999996398E+01
+1.81875000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999700E+01  +0.00000000000000E+00  -7.55171169524643E-16  +2.39999999999402E+01  +9.16239999996397E+01
+1.83125000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999700E+01  +0.00000000000000E+00  -1.46584911869531E-16  +2.39999999999402E+01  +9.16239999996397E+01
+1.84375000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999700E+01  +0.00000000000000E+00  -2.56189661347672E-17  +2.39999999999402E+01  +9.16239999996396E+01
+1.85625000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -3.80065409724017E-18  +2.39999999999402E+01  +9.16239999996396E+01
+1.86875000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999700E+01  +0.00000000000000E+00  -3.91713004721444E-19  +2.39999999999401E+01  +9.16239999996396E+01
+1.88125000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999700E+01  +0.00000000000000E+00  +1.00530781548778E-20  +2.39999999999401E+01  +9.16239999996396E+01
+1.89375000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +2.08828332533705E-20  +2.39999999999401E+01  +9.16239999996396E+01
+1.90625000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +7.78805305904269E-21  +2.39999999999401E+01  +9.16239999996396E+01
+1.91875000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +2.17061779938347E-21  +2.39999999999401E+01  +9.16239999996396E+01
+1.93125000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +5.22913598639395E-22  +2.39999999999401E+01  +9.16239999996396E+01
+1.94375000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +1.14244859243835E-22  +2.39999999999401E+01  +9.16239999996395E+01
+1.95625000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +2.31358007240544E-23  +2.39999999999401E+01  +9.16239999996396E+01
+1.96875000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +4.39391709280076E-24  +2.39999999999401E+01  +9.16239999996395E+01
+1.98125000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +7.88023197292833E-25  +2.39999999999401E+01  +9.16239999996395E+01
+1.99375000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +1.34037309013187E-25  +2.39999999999401E+01  +9.16239999996395E+01
+2.00625000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +2.16831490640249E-26  +2.39999999999401E+01  +9.16239999996395E+01
+2.01875000000000E+01  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999699E+01  +0.00000000000000E+00  +3.34196738593050E-27  +2.39999999999401E+01  +9.16239999996395E+01
+2.03125000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +4.91276743562115E-28  +2.39999999999401E+01  +9.16239999996395E+01
+2.04375000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +6.89142259256227E-29  +2.39999999999401E+01  +9.16239999996395E+01
+2.05625000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +9.22458536400659E-30  +2.39999999999401E+01  +9.16239999996395E+01
+2.06875000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +1.17765589644280E-30  +2.39999999999401E+01  +9.16239999996394E+01
+2.08125000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +1.43236622063683E-31  +2.39999999999401E+01  +9.16239999996395E+01
+2.09375000000000E+01  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999699E+01  +0.00000000000000E+00  +1.65679719360839E-32  +2.39999999999401E+01  +9.16239999996394E+01
+2.10625000000000E+01  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999699E+01  +0.00000000000000E+00  +1.81734585659400E-33  +2.39999999999401E+01  +9.16239999996395E+01
+2.11875000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +1.88214609217198E-34  +2.39999999999401E+01  +9.16239999996394E+01
+2.13125000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +1.82755948460128E-35  +2.39999999999401E+01  +9.16239999996394E+01
+2.14375000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +1.64409435162679E-36  +2.39999999999401E+01  +9.16239999996395E+01
+2.15625000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +1.34010781311192E-37  +2.39999999999401E+01  +9.16239999996394E+01
+2.16875000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +9.42035778781384E-39  +2.39999999999401E+01  +9.16239999996394E+01
+2.18125000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +4.90746519691872E-40  +2.39999999999401E+01  +9.16239999996394E+01
+2.19375000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  +3.46780228817436E-42  +2.39999999999401E+01  +9.16239999996394E+01
+2.20625000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -3.78655867285110E-42  +2.39999999999401E+01  +9.16239999996395E+01
+2.21875000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -7.10743521263226E-43  +2.39999999999401E+01  +9.16239999996394E+01
+2.23125000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -9.37852172985923E-44  +2.39999999999401E+01  +9.16239999996395E+01
+2.24375000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -1.05333454980292E-44  +2.39999999999401E+01  +9.16239999996395E+01
+2.25625000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -1.06630521306829E-45  +2.39999999999401E+01  +9.16239999996394E+01
+2.26875000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -9.97477307054961E-47  +2.39999999999401E+01  +9.16239999996395E+01
+2.28125000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -8.73550467572183E-48  +2.39999999999401E+01  +9.16239999996395E+01
+2.29375000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -7.21654509667179E-49  +2.39999999999401E+01  +9.16239999996395E+01
+2.30625000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -5.65031122768457E-50  +2.39999999999401E+01  +9.16239999996395E+01
+2.31875000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -4.20562370552168E-51  +2.39999999999401E+01  +9.16239999996396E+01
+2.33125000000000E+01  +1.00000000000000E-01  +2.00000000000002E+00  +1.19999999999699E+01  +0.00000000000000E+00  -2.98157919953432E-52  +2.39999999999401E+01  +9.16239999996395E+01
+2.34375000000000E+01  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999699E+01  +0.00000000000000E+00  -2.01573184452951E-53  +2.39999999999401E+01  +9.16239999996395E+01
+2.35625000000000E+01  +1.00000000000000E-01  +2.00000000000001E+00  +1.19999999999700E+01  +0.00000000000000E+00  -1.30030902010748E-54  +2.39999999999400E+01  +9.16239999996396E+01
+2.36875000000000E+01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -8.00430466463252E-56  +2.39999999999400E+01  +9.16239999996397E+01
+2.38125000000000E+01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -4.69984144199958E-57  +2.39999999999399E+01  +9.16239999996398E+01
+2.39375000000000E+01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -2.62968931780559E-58  +2.39999999999399E+01  +9.16239999996398E+01
+2.40625000000000E+01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -1.39980280975353E-59  +2.39999999999399E+01  +9.16239999996398E+01
+2.41875000000000E+01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -7.07028018881455E-61  +2.39999999999399E+01  +9.16239999996399E+01
+2.43125000000000E+01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -3.37485633630156E-62  +2.39999999999399E+01  +9.16239999996398E+01
+2.44375000000000E+01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -1.51263127124941E-63  +2.39999999999399E+01  +9.16239999996399E+01
+2.45625000000000E+01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -6.29795492226013E-65  +2.39999999999399E+01  +9.16239999996399E+01
+2.46875000000000E+01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -2.38830727463123E-66  +2.39999999999399E+01  +9.16239999996399E+01
+2.48125000000000E+01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -7.90914419054689E-68  +2.39999999999399E+01  +9.16239999996399E+01
+2.49375000000000E+01  +1.00000000000000E-01  +2.00000000000000E+00  +1.19999999999700E+01  +0.00000000000000E+00  -2.03009903961198E-69  +2.39999999999399E+01  +9.16239999996398E+01


==> vortex_mPDec5.dat <==
size h hu hv
0.12 1.7744099469003067E-003 2.2811002268736315E-002 2.0848132228697722E-002
0.06 3.4339043469431549E-004 5.0836649037687290E-003 4.5937046100244672E-003
0.03 3.4081775003076262E-005 7.8099905468131438E-004 6.9024245728221078E-004
0.015 1.8543415502063729E-006 7.7016256874324663E-005 6.6189554397046431E-005
0.01 2.9271149270708732E-007 1.3393044619753635E-005 1.1115810067900213E-005
0.0075 7.9832212048235718E-008 3.8589225811405025E-006 3.1295197465599054E-006





==> vortex_mPDec5_with_orders.dat <==
N size h hu hv order-h order-hu order-hv
2.500000000000000000e+01 1.199999999999999956e-01 1.774409946900306657e-03 2.281100226873631481e-02 2.084813222869772234e-02 nan nan nan
5.000000000000000000e+01 5.999999999999999778e-02 3.433904346943154862e-04 5.083664903768729017e-03 4.593704610024467241e-03 2.369417599975798705e+00 2.165788995596066080e+00 2.182188144419252573e+00
1.000000000000000000e+02 2.999999999999999889e-02 3.408177500307626220e-05 7.809990546813143754e-04 6.902424572822107775e-04 3.332777473719029437e+00 2.702476229152675824e+00 2.734482967001934384e+00
2.000000000000000000e+02 1.499999999999999944e-02 1.854341550206372938e-06 7.701625687432466340e-05 6.618955439704643127e-05 4.200021571302850809e+00 3.342085889702512524e+00 3.382427754249807794e+00
3.000000000000000000e+02 1.000000000000000021e-02 2.927114927070873195e-07 1.339304461975363539e-05 1.111581006790021279e-05 4.553036644259804255e+00 4.314257821090780709e+00 4.400265771055019037e+00
4.000000000000000000e+02 7.499999999999999722e-03 7.983221204823571842e-08 3.858922581140502523e-06 3.129519746559905414e-06 4.516306364012869778e+00 4.325425922128788514e+00 4.405866717329081084e+00

